UM-Adapt: Unsupervised Multi-Task Adaptation Using Adversarial Cross-Task Distillation

Aiming towards human-level generalization, there is a need to explore adaptable representation learning methods with greater transferability. Most existing approaches independently address task-transferability and cross-domain adaptation, resulting in limited generalization. In this paper, we propose UM-Adapt - a unified framework to effectively perform unsupervised domain adaptation for spatially-structured prediction tasks, simultaneously maintaining a balanced performance across individual tasks in a multi-task setting. To realize this, we propose two novel regularization strategies; a) Contour-based content regularization (CCR) and b) exploitation of inter-task coherency using a cross-task distillation module. Furthermore, avoiding a conventional ad-hoc domain discriminator, we re-utilize the cross-task distillation loss as output of an energy function to adversarially minimize the input domain discrepancy. Through extensive experiments, we demonstrate superior generalizability of the learned representations simultaneously for multiple tasks under domain-shifts from synthetic to natural environments. UM-Adapt yields state-of-the-art transfer learning results on ImageNet classification and comparable performance on PASCAL VOC 2007 detection task, even with a smaller backbone-net. Moreover, the resulting semi-supervised framework outperforms the current fully-supervised multi-task learning state-of-the-art on both NYUD and Cityscapes dataset.

==> README.txt <==

To create a sample CVPR rebuttal pdf, copy the contents of this directory somewhere, and type

 latex egrebuttal

or 

 pdflatex egrebuttal


Make sure to replace the paper title and paper ID in the appropriate places in the tex file.

Note that in some environments, it may be necessary to run bibtex explicitly (bibtex egrebuttal).


==> figures_n/backup_bib.txt <==
@inproceedings{Silberman:ECCV12,
  title     = {Indoor Segmentation and Support Inference from RGBD Images},
  author    = {Nathan Silberman, Derek Hoiem, Pushmeet Kohli and Rob Fergus},
  booktitle = {ECCV},
  year      = {2012}
}
@article{russakovsky2015imagenet,
  title={Imagenet large scale visual recognition challenge},
  author={Russakovsky, Olga and Deng, Jia and Su, Hao and Krause, Jonathan and Satheesh, Sanjeev and Ma, Sean and Huang, Zhiheng and Karpathy, Andrej and Khosla, Aditya and Bernstein, Michael and others},
  journal={International journal of computer vision},
  volume={115},
  number={3},
  pages={211--252},
  year={2015},
  publisher={Springer}
}
@inproceedings{ren2015faster,
  title={Faster r-cnn: Towards real-time object detection with region proposal networks},
  author={Ren, Shaoqing and He, Kaiming and Girshick, Ross and Sun, Jian},
  booktitle={NeurIPS},
  pages={91--99},
  year={2015}
}

@InProceedings{zhao2016energy,
  title={Energy-based generative adversarial network},
  author={Zhao, Junbo and Mathieu, Michael and LeCun, Yann},
  Booktitle = "ICLR",
  Year  = {2017},
}

@InProceedings{xie15hed,
  author = {"Xie, Saining and Tu, Zhuowen"},
  Title = {Holistically-Nested Edge Detection},
  Booktitle = "ICCV",
  Year  = {2015},
}
@inproceedings{cordts2016cityscapes,
  title={The cityscapes dataset for semantic urban scene understanding},
  author={Cordts, Marius and Omran, Mohamed and Ramos, Sebastian and Rehfeld, Timo and Enzweiler, Markus and Benenson, Rodrigo and Franke, Uwe and Roth, Stefan and Schiele, Bernt},
  booktitle={CVPR},
  year={2016}
}
}
@article{ranjan2017hyperface,
  title={Hyperface: A deep multi-task learning framework for face detection, landmark localization, pose estimation, and gender recognition},
  author={Ranjan, Rajeev and Patel, Vishal M and Chellappa, Rama},
  journal={IEEE Transactions on Pattern Analysis and Machine Intelligence},
  year={2017},
  publisher={IEEE}
}

@inproceedings{song2015sun,
  title={SUN RGB-D: A RGB-D Scene Understanding Benchmark Suite},
  author={Song, Shuran and Lichtenberg, Samuel P and Xiao, Jianxiong},
  booktitle={CVPR},
  year={2015}
}

@inproceedings{laina2016deeper,
  title={Deeper depth prediction with fully convolutional residual networks},
  author={Laina, Iro and Rupprecht, Christian and Belagiannis, Vasileios and Tombari, Federico and Navab, Nassir},
  booktitle={3DV},
  year={2016}
}
@inproceedings{silberman2012indoor,
  title={Indoor segmentation and support inference from rgbd images},
  author={Silberman, Nathan and Hoiem, Derek and Kohli, Pushmeet and Fergus, Rob},
  booktitle={ECCV},
  year={2012},
  organization={Springer}
}
@inproceedings{eigen2014depth,
  title={Depth map prediction from a single image using a multi-scale deep network},
  author={Eigen, David and Puhrsch, Christian and Fergus, Rob},
  booktitle={NeurIPS},
  pages={2366--2374},
  year={2014}
}
@inproceedings{saxena2006learning,
  title={Learning depth from single monocular images},
  author={Saxena, Ashutosh and Chung, Sung H and Ng, Andrew Y},
  booktitle={NeurIPS},
  year={2006}
}

@inproceedings{liu2010single,
  title={Single image depth estimation from predicted semantic labels},
  author={Liu, Beyang and Gould, Stephen and Koller, Daphne},
  booktitle={CVPR},
  year={2010},
}

@inproceedings{ladicky2014pulling,
  title={Pulling things out of perspective},
  author={Ladicky, Lubor and Shi, Jianbo and Pollefeys, Marc},
  booktitle={CVPR},
  year={2014}
}


@inproceedings{li2015depth,
  title={Depth and surface normal estimation from monocular images using regression on deep features and hierarchical CRFs},
  author={Li, Bo and Shen, Chunhua and Dai, Yuchao and van den Hengel, Anton and He, Mingyi},
  booktitle={CVPR},
  year={2015}
}

@inproceedings{liu2015deep,
  title={Deep convolutional neural fields for depth estimation from a single image},
  author={Liu, Fayao and Shen, Chunhua and Lin, Guosheng},
  booktitle={CVPR},
  year={2015}
}

@inproceedings{su2015render,
  title={Render for cnn: Viewpoint estimation in images using cnns trained with rendered 3d model views},
  author={Su, Hao and Qi, Charles R and Li, Yangyan and Guibas, Leonidas J},
  booktitle={ICCV},
  year={2015}
}

@inproceedings{varol2017learning,
  title={Learning from synthetic humans},
  author={Varol, G{\"u}l and Romero, Javier and Martin, Xavier and Mahmood, Naureen and Black, Michael and Laptev, Ivan and Schmid, Cordelia},
  booktitle={CVPR},
  year={2017}
}

@inproceedings{dosovitskiy2015flownet,
  title={Flownet: Learning optical flow with convolutional networks},
  author={Dosovitskiy, Alexey and Fischer, Philipp and Ilg, Eddy and Hausser, Philip and Hazirbas, Caner and Golkov, Vladimir and van der Smagt, Patrick and Cremers, Daniel and Brox, Thomas},
  booktitle={ICCV},
  year={2015}
}

@inproceedings{richter2016playing,
  title={Playing for data: Ground truth from computer games},
  author={Richter, Stephan R and Vineet, Vibhav and Roth, Stefan and Koltun, Vladlen},
  booktitle={ECCV},
  year={2016},
}

@inproceedings{zhang2016physically, 
   title={Physically-Based Rendering for Indoor Scene Understanding Using Convolutional Neural Networks}, 
   author={Zhang, Yinda and Song, Shuran and Yumer, Ersin and Savva, Manolis and Lee, Joon-Young and Jin, Hailin and Funkhouser, Thomas}, 
   booktitle={CVPR}, 
   year={2017}
}
   
@inproceedings{long2015learning,
  title={Learning transferable features with deep adaptation networks},
  author={Long, Mingsheng and Cao, Yue and Wang, Jianmin and Jordan, Michael},
  booktitle={ICML},
  year={2015}
}

@inproceedings{ganin2015unsupervised,
  title={Unsupervised domain adaptation by backpropagation},
  author={Ganin, Yaroslav and Lempitsky, Victor},
  booktitle={ICML},
  year={2015}
}

@article{tzeng2014deep,
  title={Deep domain confusion: Maximizing for domain invariance},
  author={Tzeng, Eric and Hoffman, Judy and Zhang, Ning and Saenko, Kate and Darrell, Trevor},
  journal={arXiv preprint arXiv:1412.3474},
  year={2014}
}
@inproceedings{zhang2018fully,
  title={Fully Convolutional Adaptation Networks for Semantic Segmentation},
  author={Zhang, Yiheng and Qiu, Zhaofan and Yao, Ting and Liu, Dong and Mei, Tao},
  booktitle={CVPR},
  pages={6810--6818},
  year={2018}
}

@inproceedings{sun2016deep,
  title={Deep coral: Correlation alignment for deep domain adaptation},
  author={Sun, Baochen and Saenko, Kate},
  booktitle={ECCV Workshops},
  year={2016}
}
@inproceedings{qi2018geonet,
  title={GeoNet: Geometric Neural Network for Joint Depth and Surface Normal Estimation},
  author={Qi, Xiaojuan and Liao, Renjie and Liu, Zhengzhe and Urtasun, Raquel and Jia, Jiaya},
   booktitle={CVPR},
  year={2018}
}
@inproceedings{wang2015designing,
  title={Designing deep networks for surface normal estimation},
  author={Wang, Xiaolong and Fouhey, David and Gupta, Abhinav},
  booktitle={CVPR},
  pages={539--547},
  year={2015}
}

@inproceedings{mousavian2016joint,
  title={Joint semantic segmentation and depth estimation with deep convolutional networks},
  author={Mousavian, Arsalan and Pirsiavash, Hamed and Ko{\v{s}}eck{\'a}, Jana},
  booktitle={3DV},
  year={2016},
  organization={IEEE}
}
@article{kong2017recurrent,
  title={Recurrent Scene Parsing with Perspective Understanding in the Loop},
  author={Kong, Shu and Fowlkes, Charless},
  journal={arXiv preprint arXiv:1705.07238},
  year={2017}
}
@inproceedings{lin2017refinenet,
  title={RefineNet: Multi-path Refinement Networks for High-Resolution Semantic Segmentation.},
  author={Lin, Guosheng and Milan, Anton and Shen, Chunhua and Reid, Ian D},
  booktitle={CVPR},
  volume={1},
  number={2},
  pages={5},
  year={2017}
}
@inproceedings{lin2016efficient,
  title={Efficient piecewise training of deep structured models for semantic segmentation},
  author={Lin, Guosheng and Shen, Chunhua and Van Den Hengel, Anton and Reid, Ian},
  booktitle={CVPR},
  pages={3194--3203},
  year={2016}
}
@inproceedings{long2015fully,
  title={Fully convolutional networks for semantic segmentation},
  author={Long, Jonathan and Shelhamer, Evan and Darrell, Trevor},
  booktitle={CVPR},
  pages={3431--3440},
  year={2015}
}
@inproceedings{jafari2017analyzing,
  title={Analyzing modular cnn architectures for joint depth prediction and semantic segmentation},
  author={Jafari, Omid Hosseini and Groth, Oliver and Kirillov, Alexander and Yang, Michael Ying and Rother, Carsten},
  booktitle={ICRA},
  pages={4620--4627},
  year={2017},
  organization={IEEE}
}
@inproceedings{kundu2018adadepth,
  title={AdaDepth: Unsupervised Content Congruent Adaptation for Depth Estimation},
  author={Kundu, Jogendra Nath and Uppala, Phani Krishna and Pahuja, Anuj and Babu, R Venkatesh},
  booktitle={CVPR},
  year={2018}
}

@inproceedings{goodfellow2014generative,
  title={Generative adversarial nets},
  author={Goodfellow, Ian and Pouget-Abadie, Jean and Mirza, Mehdi and Xu, Bing and Warde-Farley, David and Ozair, Sherjil and Courville, Aaron and Bengio, Yoshua},
  booktitle={NeurIPS},
  year={2014}
}

@inproceedings{isola2016image,
author = {Isola, Phillip and Zhu, Jun-Yan and Zhou, Tinghui and Efros, Alexei A.},
title = {Image-To-Image Translation With Conditional Adversarial Networks},
booktitle = {CVPR},
year = {2017}
}

@inproceedings{zhu2017unpaired,
  title={Unpaired image-to-image translation using cycle-consistent adversarial networks},
  author={Zhu, Jun-Yan and Park, Taesung and Isola, Phillip and Efros, Alexei A},
  booktitle={ICCV},
  year={2017}
}

@inproceedings{eigen2015predicting,
  title={Predicting depth, surface normals and semantic labels with a common multi-scale convolutional architecture},
  author={Eigen, David and Fergus, Rob},
  booktitle={ICCV},
  year={2015}
}

@inproceedings{johnson2017driving,
  title={Driving in the matrix: Can virtual worlds replace human-generated annotations for real world tasks?},
  author={Johnson-Roberson, Matthew and Barto, Charles and Mehta, Rounak and Sridhar, Sharath Nittur and Rosaen, Karl and Vasudevan, Ram},
  booktitle={ICRA},
  year={2017}
}

@inproceedings{massa2016deep,
  title={Deep exemplar 2d-3d detection by adapting from real to rendered views},
  author={Massa, Francisco and Russell, Bryan C and Aubry, Mathieu},
  booktitle={CVPR},
  year={2016}
}
@inproceedings{doersch2017multi,
  title={Multi-task Self-Supervised Visual Learning},
  author={Doersch, Carl and Zisserman, Andrew},
  booktitle={ICCV},
  year={2017}
}
@inproceedings{chen2017no,
  title={No more discrimination: Cross city adaptation of road scene segmenters},
  author={Chen, Yi-Hsin and Chen, Wei-Yu and Chen, Yu-Ting and Tsai, Bo-Cheng and Wang, Yu-Chiang Frank and Sun, Min},
  booktitle={ICCV},
  year={2017}
}
@inproceedings{tzeng2015simultaneous,
  title={Simultaneous deep transfer across domains and tasks},
  author={Tzeng, Eric and Hoffman, Judy and Darrell, Trevor and Saenko, Kate},
  booktitle={ICCV},
  year={2015}
}

@article{ganin2016domain,
  title={Domain-adversarial training of neural networks},
  author={Ganin, Yaroslav and Ustinova, Evgeniya and Ajakan, Hana and Germain, Pascal and Larochelle, Hugo and Laviolette, Fran{\c{c}}ois and Marchand, Mario and Lempitsky, Victor},
  journal={The Journal of Machine Learning Research},
  volume={17},
  number={1},
  pages={2096--2030},
  year={2016},
  publisher={JMLR. org}
}

@inproceedings{patricia2017deep,
  title={Deep Depth Domain Adaptation: A Case Study},
  author={Patricia, Novi and Carlucci, Fabio M and Caputo, Barbara},
  booktitle={CVPR},
  year={2017}
}
@inproceedings{long2016unsupervised,
  title={Unsupervised domain adaptation with residual transfer networks},
  author={Long, Mingsheng and Zhu, Han and Wang, Jianmin and Jordan, Michael I},
  booktitle={NeurIPS},
  year={2016}
}
@inproceedings{salimans2016improved,
  title={Improved techniques for training gans},
  author={Salimans, Tim and Goodfellow, Ian and Zaremba, Wojciech and Cheung, Vicki and Radford, Alec and Chen, Xi},
  booktitle={NeurIPS},
  year={2016}
}


@inproceedings{zhou2017unsupervised,
  title={Unsupervised learning of depth and ego-motion from video},
  author={Zhou, Tinghui and Brown, Matthew and Snavely, Noah and Lowe, David G},
  booktitle={CVPR},
  year={2017}
}

@article{csurka2017domain,
    title = {Domain Adaptation for Visual Applications: A Comprehensive Survey},
    author = {Csurka, Gabriela},
    journal = {arXiv preprint arXiv:1702.05374},
    year={2017}
}

@inproceedings{ghifary2015domain,
    title = {Domain Generalization for Object Recognition With Multi-Task Autoencoders},
    author = {Ghifary, Muhammad and Bastiaan Kleijn, W. and Zhang, Mengjie and Balduzzi, David},
    booktitle = {ICCV},
    year = {2015}
}
@article{liu2018end,
  title={End-to-End Multi-Task Learning with Attention},
  author={Liu, Shikun and Johns, Edward and Davison, Andrew J},
  journal={arXiv preprint arXiv:1803.10704},
  year={2018}
}

@article{long2016deep,
   title = {Deep Transfer Learning with Joint Adaptation Networks},
   author = {Long, M. and Zhu, H. and Wang, J. and Jordan, M.~I.},
   journal = {arXiv preprint arXiv:1605.06636},
   year = {2016}
}

@inbook{gretton2009covariate,
  title = {Covariate shift and local learning by distribution matching},
  author = {Gretton, A. and Smola, AJ. and Huang, J. and Schmittfull, M. and Borgwardt, KM. and Sch{\"o}lkopf, B.},
  booktitle = {Dataset Shift in Machine Learning},
  publisher = {MIT Press}
}

@inproceedings{tzeng2017adversarial,
    title={Adversarial Discriminative Domain Adaptation},
    author={Eric Tzeng and Judy Hoffman and Trevor Darrell and Kate Saenko},
    booktitle={CVPR},
    year={2017}
}

@inproceedings{saenko2010adapting,
  title={Adapting visual category models to new domains},
  author={Saenko, Kate and Kulis, Brian and Fritz, Mario and Darrell, Trevor},
  booktitle={ECCV},
  pages={213--226},
  year={2010},
  organization={Springer}
}

@inproceedings{glorot2011domain,
  title={Domain adaptation for large-scale sentiment classification: A deep learning approach},
  author={Glorot, Xavier and Bordes, Antoine and Bengio, Yoshua},
  booktitle={ICML-11},
  pages={513--520},
  year={2011}
}

@inproceedings{he2016deep,
  title={Deep residual learning for image recognition},
  author={He, Kaiming and Zhang, Xiangyu and Ren, Shaoqing and Sun, Jian},
  booktitle={CVPR},
  year={2016}
}

@inproceedings{yosinski2014transferable,
  title={How transferable are features in deep neural networks?},
  author={Yosinski, Jason and Clune, Jeff and Bengio, Yoshua and Lipson, Hod},
  booktitle={NeurIPS},
  year={2014}
}

@article{kingma2014adam,
  title={Adam: A method for stochastic optimization},
  author={Kingma, Diederik and Ba, Jimmy},
  journal={arXiv preprint arXiv:1412.6980},
  year={2014}
}
@inproceedings{Chen_2018,
  author={Zhao Chen, Vijay Badrinarayanan, Chen-Yu Lee and Andrew Rabinovich},
  title={GradNorm: Gradient Normalization for Adaptive Loss Balancing in Deep Multitask Networks},
  booktitle={ICML},
  year={2018}
}
@inproceedings{hinton2015distilling,
  title={Distilling the knowledge in a neural network},
  author={Hinton, Geoffrey and Vinyals, Oriol and Dean, Jeff},
  journal={NeurIPS 2014 Deep Learning Workshop},
  year={2014}
}
@inproceedings{pathak2017learning,
  title={Learning Features by Watching Objects Move},
  author={Pathak, Deepak and Girshick, Ross and Dollar, Piotr and Darrell, Trevor and Hariharan, Bharath},
  booktitle={CVPR},
  year={2017}
}
@article{karsch2014automatic,
  title={Automatic scene inference for 3d object compositing},
  author={Karsch, Kevin and Sunkavalli, Kalyan and Hadap, Sunil and Carr, Nathan and Jin, Hailin and Fonte, Rafael and Sittig, Michael and Forsyth, David},
  journal={ACM Transactions on Graphics (TOG)},
  volume={33},
  number={3},
  pages={32},
  year={2014},
  publisher={ACM}
}


@inproceedings{jonathan2015fast,
title = {Fast Bilateral-Space Stereo for Synthetic Defocus},
author  = {Jonathan T Barron and Andrew Adams and YiChang Shih and Carlos Hernández},
year  = {2015},
booktitle = {CVPR}
}

@article{lenz2015deep,
  title={Deep learning for detecting robotic grasps},
  author={Lenz, Ian and Lee, Honglak and Saxena, Ashutosh},
  journal={The International Journal of Robotics Research},
  volume={34},
  number={4-5},
  pages={705--724},
  year={2015},
  publisher={SAGE Publications Sage UK: London, England}
}

@inproceedings{stoyanov2010real,
    title={Real-Time Stereo Reconstruction in Robotically Assisted Minimally Invasive Surgery},
    author={Stoyanov, Danail
    and Scarzanella, Marco Visentini
    and Pratt, Philip
    and Yang, Guang-Zhong},
    bookTitle={MICCAI},
    year={2010}
}

@inproceedings{gaidon2016virtual,
    author = {Gaidon, A and Wang, Q and Cabon, Y and Vig, E},
    title = {Virtual Worlds as Proxy for Multi-Object Tracking Analysis},
    booktitle = {CVPR},
    year = {2016}
}

@inproceedings{sankaranarayanan2018learning,
  title={Learning from synthetic data: Addressing domain shift for semantic segmentation},
  author={Sankaranarayanan, Swami and Balaji, Yogesh and Jain, Arpit and Lim, Ser Nam and Chellappa, Rama},
  booktitle = {CVPR},
   year = {2018}
}
@inproceedings{gulrajani2017improved,
  title={Improved training of wasserstein gans},
  author={Gulrajani, Ishaan and Ahmed, Faruk and Arjovsky, Martin and Dumoulin, Vincent and Courville, Aaron C},
  booktitle={NeurIPS},
  pages={5767--5777},
  year={2017}
}
@inproceedings{xu2018pad,
  title={PAD-Net: Multi-Tasks Guided Prediction-and-Distillation Network for Simultaneous Depth Estimation and Scene Parsing},
  author={Xu, Dan and Ouyang, Wanli and Wang, Xiaogang and Sebe, Nicu},
booktitle = {CVPR},
   year = {2018}
}

@inproceedings{ren2018cross,
  title={Cross-domain self-supervised multi-task feature learning using synthetic imagery},
  author={Ren, Zhongzheng and Lee, Yong Jae},
  booktitle = {CVPR},
   year = {2018}
}

@article{caruana1997multitask,
  title={Multitask learning},
  author={Caruana, Rich},
  journal={Machine learning},
  volume={28},
  number={1},
  pages={41--75},
  year={1997},
  publisher={Springer}
}

@inproceedings{misra2016cross,
  title={Cross-stitch networks for multi-task learning},
  author={Misra, Ishan and Shrivastava, Abhinav and Gupta, Abhinav and Hebert, Martial},
  booktitle={CVPR},
  pages={3994--4003},
  year={2016}
}

@inproceedings{hoffman2017cycada,
  title={Cycada: Cycle-consistent adversarial domain adaptation},
  author={Hoffman, Judy and Tzeng, Eric and Park, Taesung and Zhu, Jun-Yan and Isola, Phillip and Saenko, Kate and Efros, Alexei A and Darrell, Trevor},
booktitle = {ICML},
   year = {2018}
}

@inproceedings{atapour2018real,
  title={Real-time monocular depth estimation using synthetic data with domain adaptation via image style transfer},
  author={Atapour-Abarghouei, Amir and Breckon, Toby P},
  booktitle={CVPR},
  year={2018}
}

@inproceedings{murez2017image,
  title={Image to image translation for domain adaptation},
  author={Murez, Zak and Kolouri, Soheil and Kriegman, David and Ramamoorthi, Ravi and Kim, Kyungnam},
  booktitle = {CVPR},
   year = {2018}
}

@inproceedings{hong2018conditional,
  title={Conditional Generative Adversarial Network for Structured Domain Adaptation},
  author={Hong, Weixiang and Wang, Zhenzhen and Yang, Ming and Yuan, Junsong},
  booktitle = {CVPR},
   year = {2018}
}
@article{hoffman2016fcns,
  title={Fcns in the wild: Pixel-level adversarial and constraint-based adaptation},
  author={Hoffman, Judy and Wang, Dequan and Yu, Fisher and Darrell, Trevor},
  journal={arXiv preprint arXiv:1612.02649},
  year={2016}
}
@inproceedings{Tsai_adaptseg_2018,
  author = {Y.-H. Tsai and W.-C. Hung and S. Schulter and K. Sohn and M.-H. Yang and M. Chandraker},
  booktitle = {CVPR},
  title = {Learning to Adapt Structured Output Space for Semantic Segmentation},
  year = {2018}
}

@inproceedings{bousmalis,
  title={Unsupervised pixel-level domain adaptation with generative adversarial networks},
  author={Bousmalis, Konstantinos and Silberman, Nathan and Dohan, David and Erhan, Dumitru and Krishnan, Dilip},
  booktitle = {CVPR},
    year = {2017}
}

@article{yamada2014domain,
  title={Domain adaptation for structured regression},
  author={Yamada, Makoto and Sigal, Leonid and Chang, Yi},
  journal={International journal of computer vision},
  volume={109},
  number={1-2},
  pages={126--145},
  year={2014},
  publisher={Springer}
}


@inproceedings{zhang2017curriculum,
  title={Curriculum Domain Adaptation for Semantic Segmentation of Urban Scenes},
  author={Zhang, Yang and David, Philip and Gong, Boqing},
  booktitle={ICCV},
  year={2017}
}

@article{geiger2013vision,
  title={Vision meets robotics: The KITTI dataset},
  author={Geiger, Andreas and Lenz, Philip and Stiller, Christoph and Urtasun, Raquel},
  journal={The International Journal of Robotics Research},
  volume={32},
  number={11},
  pages={1231--1237},
  year={2013},
  publisher={Sage Publications Sage UK: London, England}
}

@inproceedings{zhang2014facial,
  title={Facial landmark detection by deep multi-task learning},
  author={Zhang, Zhanpeng and Luo, Ping and Loy, Chen Change and Tang, Xiaoou},
  booktitle={ECCV},
  pages={94--108},
  year={2014},
  organization={Springer}
}

@article{han2017heterogeneous,
  title={Heterogeneous face attribute estimation: A deep multi-task learning approach},
  author={Han, Hu and Jain, Anil K and Shan, Shiguang and Chen, Xilin},
  journal={IEEE transactions on pattern analysis and machine intelligence},
  year={2017},
  publisher={IEEE}
}
@article{hashimoto2016joint,
  title={A joint many-task model: Growing a neural network for multiple NLP tasks},
  author={Hashimoto, Kazuma and Xiong, Caiming and Tsuruoka, Yoshimasa and Socher, Richard},
  journal={arXiv preprint arXiv:1611.01587},
  year={2016}
}

@inproceedings{gupta2013perceptual,
  title={Perceptual organization and recognition of indoor scenes from RGB-D images},
  author={Gupta, Saurabh and Arbelaez, Pablo and Malik, Jitendra},
  booktitle={CVPR},
  pages={564--571},
  year={2013}
}

@inproceedings{kendall2017multi,
  title={Multi-task learning using uncertainty to weigh losses for scene geometry and semantics},
  author={Kendall, Alex and Gal, Yarin and Cipolla, Roberto},
booktitle={CVPR},
  year={2018}
}

@inproceedings{yao2012describing,
  title={Describing the scene as a whole: Joint object detection, scene classification and semantic segmentation},
  author={Yao, Jian and Fidler, Sanja and Urtasun, Raquel},
  booktitle={CVPR},
  pages={702--709},
  year={2012},
  organization={IEEE}
}

@inproceedings{hariharan2014simultaneous,
  title={Simultaneous detection and segmentation},
  author={Hariharan, Bharath and Arbel{\'a}ez, Pablo and Girshick, Ross and Malik, Jitendra},
  booktitle={ECCV},
  year={2014},
  organization={Springer}
}

@inproceedings{kokkinos2017ubernet,
  title={Ubernet: Training a Universal Convolutional Neural Network for Low-, Mid-, and High-Level Vision Using Diverse Datasets and Limited Memory},
  author={Kokkinos, Iasonas},
  booktitle={CVPR},
  pages={6129--6138},
  year={2017}
}

@inproceedings{godard2017unsupervised,
  title     = {Unsupervised Monocular Depth Estimation with Left-Right Consistency},
  author    = {Cl{\'{e}}ment Godard and
               Oisin {Mac Aodha} and
               Gabriel J. Brostow},
  booktitle = {CVPR},
  year = {2017}
}

@inproceedings{pinto2016curious,
  title={The curious robot: Learning visual representations via physical interactions},
  author={Pinto, Lerrel and Gandhi, Dhiraj and Han, Yuanfeng and Park, Yong-Lae and Gupta, Abhinav},
  booktitle={ECCV},
  pages={3--18},
  year={2016},
  organization={Springer}
}

@inproceedings{pinto2017learning,
  title={Learning to push by grasping: Using multiple tasks for effective learning},
  author={Pinto, Lerrel and Gupta, Abhinav},
  booktitle={ICRA},
  year={2017},
  organization={IEEE}
}

@article{gkioxari2014r,
  title={R-cnns for pose estimation and action detection},
  author={Gkioxari, Georgia and Hariharan, Bharath and Girshick, Ross and Malik, Jitendra},
  journal={arXiv preprint arXiv:1406.5212},
  year={2014}
}


@inproceedings{kuznietsov2017semi,
  title={Semi-Supervised Deep Learning for Monocular Depth Map Prediction},
  author={Kuznietsov, Yevhen and St{\"u}ckler, J{\"o}rg and Leibe, Bastian},
  booktitle={CVPR},
  year={2017}
}

@inproceedings{garg2016unsupervised,
  title={Unsupervised CNN for single view depth estimation: Geometry to the rescue},
  author={Garg, Ravi and Carneiro, Gustavo and Reid, Ian},
  booktitle={ECCV},
  year={2016}
}

@article{liu2016learning,
  title={Learning depth from single monocular images using deep convolutional neural fields},
  author={Liu, Fayao and Shen, Chunhua and Lin, Guosheng and Reid, Ian},
  journal={IEEE Transactions on Pattern Analysis and Machine Intelligence},
  volume={38},
  number={10},
  pages={2024--2039},
  year={2016},
  publisher={IEEE}
}



@inproceedings{liu2014discrete,
  title={Discrete-continuous depth estimation from a single image},
  author={Liu, Miaomiao and Salzmann, Mathieu and He, Xuming},
  booktitle={CVPR},
  year={2014}
}

@inproceedings{wang2015towards,
  title={Towards unified depth and semantic prediction from a single image},
  author={Wang, Peng and Shen, Xiaohui and Lin, Zhe and Cohen, Scott and Price, Brian and Yuille, Alan L},
  booktitle={CVPR},
  year={2015}
}

@inproceedings{roy2016monocular,
  title={Monocular depth estimation using neural regression forest},
  author={Roy, Anirban and Todorovic, Sinisa},
  booktitle={CVPR},
  year={2016}
}

@inproceedings{karsch2012depth,
  title={Depth extraction from video using non-parametric sampling},
  author={Karsch, Kevin and Liu, Ce and Kang, Sing Bing},
  booktitle={ECCV},
  year={2012}
}

@article{saxena2009make3d,
  title={Make3d: Learning 3d scene structure from a single still image},
  author={Saxena, Ashutosh and Sun, Min and Ng, Andrew Y},
  journal={IEEE Transactions on Pattern Analysis and Machine Intelligence},
  volume={31},
  number={5},
  pages={824--840},
  year={2009},
  publisher={IEEE}
}


@inproceedings{abadi2016tensorflow,
  title={TensorFlow: A System for Large-Scale Machine Learning.},
  author={Abadi, Mart{\'\i}n and Barham, Paul and Chen, Jianmin and Chen, Zhifeng and Davis, Andy and Dean, Jeffrey and Devin, Matthieu and Ghemawat, Sanjay and Irving, Geoffrey and Isard, Michael and others},
  booktitle={OSDI},
  volume={16},
  pages={265--283},
  year={2016}
}
